Program Synthesis in Saturation

We present an automated reasoning framework for synthesizing recursion-free programs using saturation-based theorem proving. Given a functional specification encoded as a first-order logical formula, we use a first-order theorem prover to both establish validity of this formula and discover program fragments satisfying the specification. As a result, when deriving a proof of program correctness, we also synthesize a program that is correct with respect to the given specification. We describe properties of the calculus that a saturation-based prover capable of synthesis should employ, and extend the superposition calculus in a corresponding way. We implemented our work in the first-order prover Vampire, extending the successful applicability of first-order proving to program synthesis. This is an extended version of an Automated Deduction -- CADE 29 paper with the same title and the same authors.

==> history.txt <==
Version history for the LLNCS LaTeX2e class

 date     filename      version   action/reason/acknowledgements
----------------------------------------------------------------------------
 29.5.96  letter.txt      beta    naming problems (subject index file)
                                  thanks to Dr. Martin Held, Salzburg, AT

          subjindx.ind            renamed to subjidx.ind as required
                                  by llncs.dem

          history.txt             introducing this file

 30.5.96  llncs.cls               incompatibility with new article.cls of
                                  1995/12/20 v1.3q Standard LaTeX document class,
                                  \if@openbib is no longer defined,
                                  reported by Ralf Heckmann and Graham Gough
                                  solution by David Carlisle

 10.6.96  llncs.cls               problems with fragile commands in \author field
                                  reported by Michael Gschwind, TU Wien

 25.7.96  llncs.cls               revision a corrects:
                                  wrong size of text area, floats not \small,
                                  some LaTeX generated texts
                                  reported by Michael Sperber, Uni Tuebingen

 16.4.97  all files        2.1    leaving beta state,
                                  raising version counter to 2.1

  8.6.97  llncs.cls        2.1a   revision a corrects:
                                  unbreakable citation lists, reported by
                                  Sergio Antoy of Portland State University

11.12.97  llncs.cls        2.2    "general" headings centered; two new elements
                                  for the article header: \email and \homedir;
                                  complete revision of special environments:
                                  \newtheorem replaced with \spnewtheorem,
                                  introduced the theopargself environment;
                                  two column parts made with multicol package;
                                  add ons to work with the hyperref package

07.01.98  llncs.cls        2.2    changed \email to simply switch to \tt

25.03.98  llncs.cls        2.3    new class option "oribibl" to suppress
                                  changes to the thebibliograpy environment
                                  and retain pure LaTeX codes - useful
                                  for most BibTeX applications

16.04.98  llncs.cls        2.3    if option "oribibl" is given, extend the
                                  thebibliograpy hook with "\small", suggested
                                  by Clemens Ballarin, University of Cambridge

20.11.98  llncs.cls        2.4    pagestyle "titlepage" - useful for
                                  compilation of whole LNCS volumes

12.01.99  llncs.cls        2.5    counters of orthogonal numbered special
                                  environments are reset each new contribution

27.04.99  llncs.cls        2.6    new command \thisbottomragged for the
                                  actual page; indention of the footnote
                                  made variable with \fnindent (default 1em);
                                  new command \url that copys its argument

 2.03.00  llncs.cls        2.7    \figurename and \tablename made compatible
                                  to babel, suggested by Jo Hereth, TU Darmstadt;
                                  definition of \url moved \AtBeginDocument
                                  (allows for url package of Donald Arseneau),
                                  suggested by Manfred Hauswirth, TU of Vienna;
                                  \large for part entries in the TOC

16.04.00  llncs.cls        2.8    new option "orivec" to preserve the original
                                  vector definition, read "arrow" accent

17.01.01  llncs.cls        2.9    hardwired texts made polyglot,
                                  available languages: english (default),
                                  french, german - all are "babel-proof"

20.06.01  splncs.bst              public release of a BibTeX style for LNCS,
                                  nobly provided by Jason Noble

14.08.01  llncs.cls        2.10   TOC: authors flushleft,
                                  entries without hyphenation; suggested
                                  by Wiro Niessen, Imaging Center - Utrecht

23.01.02  llncs.cls        2.11   fixed footnote number confusion with
                                  \thanks, numbered institutes, and normal
                                  footnote entries; error reported by
                                  Saverio Cittadini, Istituto Tecnico
                                  Industriale "Tito Sarrocchi" - Siena

28.01.02  llncs.cls        2.12   fixed footnote fix; error reported by
                                  Chris Mesterharm, CS Dept. Rutgers - NJ

28.01.02  llncs.cls        2.13   fixed the fix (programmer needs vacation)

17.08.04  llncs.cls        2.14   TOC: authors indented, smart \and handling
                                  for the TOC suggested by Thomas Gabel
                                  University of Osnabrueck

07.03.06  splncs.bst              fix for BibTeX entries without year; patch
                                  provided by Jerry James, Utah State University

14.06.06  splncs_srt.bst          a sorting BibTeX style for LNCS, feature
                                  provided by Tobias Heindel, FMI Uni-Stuttgart

16.10.06  llncs.dem        2.3    removed affiliations from \tocauthor demo

11.12.07  llncs.doc               note on online visibility of given e-mail address

15.06.09  splncs03.bst            new BibTeX style compliant with the current
                                  requirements, provided by Maurizio "Titto"
                                  Patrignani of Universita' Roma Tre

30.03.10  llncs.cls        2.15   fixed broken hyperref interoperability;
                                  patch provided by Sven Koehler,
                                  Hamburg University of Technology

15.04.10  llncs.cls        2.16   fixed hyperref warning for informatory TOC entries;
                                  introduced \keywords command - finally;
                                  blank removed from \keywordname, flaw reported
                                  by Armin B. Wagner, IGW TU Vienna

15.04.10  llncs.cls        2.17   fixed missing switch "openright" used by \backmatter;
                                  flaw reported by Tobias Pape, University of Potsdam

27.09.13  llncs.cls        2.18   fixed "ngerman" incompatibility; solution provided
                                  by Bastian Pfleging, University of Stuttgart

04.09.17  llncs.cls        2.19   introduced \orcidID command

10.03.18  llncs.cls        2.20   adjusted \doi according to CrossRef requirements;
                                  TOC: removed affiliation numbers

          splncs04.bst            added doi field;
                                  bold journal numbers

          samplepaper.tex         new sample paper

          llncsdoc.pdf            new LaTeX class documentation


==> readme.txt <==
Dear LLNCS user,

The files in this directory belong to the LaTeX2e package for
Lecture Notes in Computer Science (LNCS) of Springer-Verlag.

It consists of the following files:

  readme.txt         this file

  history.txt        the version history of the package

  llncs.cls          the LaTeX2e document class

  samplepaper.tex    a sample paper
  fig1.eps           a figure used in the sample paper

  llncsdoc.pdf       the documentation of the class (PDF version)

  splncs04.bst       current LNCS BibTeX style with alphabetic sorting


==> rebuttal.txt <==
We thank the reviewers for their valuable comments, which we will use to improve our paper. We address main comments in the recommended 800 words and provide further details afterwards. 

--------
All Reviewers
--------

We agree to emphasize in the introduction that our paper synthesizes recursion-free programs from functional specifications.

We will change the paragraph below formula (3) to reflect that deriving ans(t_1)\/...\/ans(t_n) corresponds to proving unsatisfiability of (3) without the answer literal.

We will add further clarifications/explanations for the computable symbols, simplification orderings, universal closure in the proof of Lemma 3, notation \succeq, \square, and for redundancy of C_k in (8).

--------
Review A
--------

> p3: "a program with valid conditions": what makes a condition "valid"?

We mean logical validity in the underlying theory.

> p7: what happens if the Cis *don't* hold?

Anything can be a program with a false condition.

> Some more intuition on the meaning of a "computable unifier" [...] It feels like a way of keeping the uncomputable symbols "in the logic" rather than "in the substitutions"?

Exactly. We will add this remark.

> p14: I can't help but wonder if you ran the tool on the SyGus benchmarks

The SyGuS-style syntactic restrictions do not straightforwardly correspond to our input format.
We only ran our tool on a handful of benchmarks allowing direct translation, and which we translated manually: e.g. fg_array_search_2, fg_array_sum_2_5, and fg_fivefuncs of the CLIA track of the SyGuS competition. We solved these benchmarks in <0.1 second.

> p21: The trick of marking i(_) as non-computable seems a bit ad-hoc; [...]  I assume asking for "not i(i(x) * i(y))" gives "i(i(i(x) * i(y)))"?

The constraint that the solution cannot be "i(i(x) * i(y))" is a syntactic one -- because semantically the solution will of course be equal to "i(i(x) * i(y))". Therefore, we need a syntactic way of excluding such solutions, which we do by using the computability notion.

--------
Review B
--------

> a list of properties that the inference system must respect to fit  [...] should be added

We meant the soundness property, and that the calculus allows derivation of clauses in the form C \/ ans(r), where C,r are computable (i.e., only deriving clauses with at most one answer literal, and not introducing uncomputable symbols into answer literals). We will explicitly state this in Sect. 5.

> p11, Fig. 3: how to choose between the "if"-rules and the "disequation"-rules [?]

We do not yet have a clear recipe on which rule is better to use in general, hence we systematically attempt both.

> p18, proof of Th.1: The replacement of ans by a disequation affects the ordering of the literals [and selection]. These can have an impact on which inferences are allowed in calculi such as superposition.

This is correct but it does not affect soundness, so the proof goes through (for example, the proof does not use orderings).

> p18, proof of Coro.2: the formulas following "we obtain that" and "is equivalent to" are [not] equivalent. [...] The \forall\bar{x} should be removed. [...] Do you confirm this?

Yes. We will remove the \forall\bar{x}, and modify the definition of a program with conditions accordingly (s.t. \forall\bar{x} is the top-most logical connective: \forall\bar{x}.(F1/\.../\Fn -> F[\bar{x},r[\bar{x}]])).

> p20, proof of Th.5: the statement "for any position p, the subexpressions ... and f is uncomputable" is not correct.

Yes. We will revise the argument as follows (new parts marked by **):
*If E_1\theta|p' and E_2\theta|p' differ, there has to be a position p, where p' is a prefix of p, such that the top-level symbol of E_1\theta|p and E_2\theta|p differs.*
From the construction of $\theta$ follows that for any position p, the subexpressions E_1\theta|p, E_2\theta|p differ *in their top-level symbol* only if [...as before...]
Therefore, for any interpretation I, any variable assignment v, *and any position p'*, the interpretations of E_1\theta|p', E_2\theta|p' in I under v will either be the same, or s\theta!=f(t_1,...,t_n)\theta will be true in I under v.

--------
Review C
--------

> p7, Thm. 1: […] there should be some occurrence
of the formula C.

Yes, we will add \lnot C to the assumptions in the last sentence.

> p10, Lemma 3: Why should the falsity of C\theta implie the falsity of _all_ premises?
And even if we replace "all" by "some": Why do you need that as an
assumption at all?

It is "some". This property is used in the proof, where from the falsehood of C\theta in I under v follows the falsehood of C_1 in I under v' (since C_2,...,C_n have to be true in I).

We will expand the explanation in the proof.

------------
End of 800 words
------------

Further details to review comments


--------
Review A
--------

> p8: I assume that *any* amount of consequences can be derived
  from G and S without affecting the algorithm, rather than *all*
  consequences?

Yes.


> p8: I assume that there are 2 possibilities [for Algorithm 1 failing]:
  1. The algorithm fails to find an empty clause [...]
  2. The algorithm runs forever.
  Is this correct?

Yes, this is correct. 


> p9: Why is it called an "abstract" unifier?

It is conditioned by disequalities capturing an abstraction.


--------
Review B
--------

> p3: "valid (extended also to validity in all models of a theory T)." -> "valid. We extend this notation to the validity of $F_1\wedge\dots\wedge F_n\rightarrow G_1\vee\dots\vee G_m$ modulo a theory $T$." ? (The current formulation is not really clear to me.)

We will clarify the formulation.


> p6, formula (6): What is the nature of the additional assumptions? 

They are closed formulas.


> p7: The notation with the \langle \rangle is undefined.

Please note the respective definition in Sect. 2.1.


> p8: I would stress that the inference system doesn't have to be complete.

We will add this.


> p8: Alg.1 could be a little bit closer to the real architecture of a saturation prover

If space allows, we will add the distinction between active and passive sets.


> p10: Following Def.1 & 2, the example could be expanded to include an abstract unifier that is not a computable unifier, and if there is the space, an example block would be nice to have around this example.

If space allows, we will add this.


p10, p19: The C's are identical for (9) to (10) so you should rename \theta in (9) or (10) so that it is clear that it is not the same substitution.

Yes, we will rename one of the \thetas.


> p11, Fig.3: The rules are not numbered and it is unclear if you count columns first or lines first so the "first and second rule only" comment is unclear.

We will clarify.


> p12: In Example 2, the answer literal removal steps are not part of the inference rules.

We will add a reference to Algorithm 1.


> p20, proof of lemma 4: I find "This case is symmetric" a bit too vague.

We will clarify this as suggested.


--------
Review C
--------

> p11: You might mention explicitly that selection functions can
also select _positive_ literals. (In the traditional superposition
calculus, they can't.)

We will add this remark.

